Large Language Model-Enabled Multi-Agent Manufacturing Systems

Traditional manufacturing faces challenges adapting to dynamic environments and quickly responding to manufacturing changes. The use of multi-agent systems has improved adaptability and coordination but requires further advancements in rapid human instruction comprehension, operational adaptability, and coordination through natural language integration. Large language models like GPT-3.5 and GPT-4 enhance multi-agent manufacturing systems by enabling agents to communicate in natural language and interpret human instructions for decision-making. This research introduces a novel framework where large language models enhance the capabilities of agents in manufacturing, making them more adaptable, and capable of processing context-specific instructions. A case study demonstrates the practical application of this framework, showing how agents can effectively communicate, understand tasks, and execute manufacturing processes, including precise G-code allocation among agents. The findings highlight the importance of continuous large language model integration into multi-agent manufacturing systems and the development of sophisticated agent communication protocols for a more flexible manufacturing system.

==> listings/function_info.json <==
{
  `Name': `milling',
  `Description': `This is a milling function. When executed the product is milled.',
  `Parameters': {
    `type': `object',
    `properties': {
      `product_name': {
        `type': `string',
        `description': `name of the product to be milled'
      },
      `machine_name': {
        `type': 'string',
        `description': `name of the machine that executes milling process'
      },
      `process_name': {
        `type': `string',
        `description': `name of the process (contouring or counterboring) that executes milling process'
      },
      `specification': {
        `type': `string',
        `description': `G-code defining the milling process parameters.'
      }
    },
    `Required': [
      `product_name',
      `machine_name',
      `process_name',
      `specification'
    ]
  }
}
